Fast Xor-based Erasure Coding based on Polynomial Ring Transforms

The complexity of software implementations of MDS erasure codes mainly depends on the efficiency of the finite field operations implementation. In this paper, we propose a method to reduce the complexity of the finite field multiplication by using fast transforms between a field and a ring to perform the multiplication in a ring. We show that moving to a ring reduces the complexity of the operations. Then, we show that this construction allows the use of simple scheduling to reduce the number of operations.

==> factor_m3.csv <==
x a
2   1.55333333333
3   1.62666666667
4   1.58
5   1.552
6   1.53333333333
7   1.52
8   1.51
9   1.50222222222
10   1.496
11   1.49090909091
12   1.48666666667
13   1.48307692308

==> factor_m3_min.csv <==
x a
2 1.33333333333
3 1.44444444444
4 1.41666666667
5 1.4
6 1.38888888889
7 1.38095238095
8 1.375
9 1.40740740741
10 1.43333333333
11 1.45454545455
12 1.47222222222

==> factor_m5.csv <==
x a
2   1.464
3   1.552
4   1.596
5   1.6224
6   1.60666666667
7   1.59542857143
8   1.587
9   1.58044444444
10   1.5752
11   1.57090909091

==> factor_m5_min.csv <==
x a 
2 1.2
3 1.4
4 1.45
5 1.48
6 1.5
7 1.51428571429
8 1.5
9 1.51111111111
10 1.52

==> factor_m7.csv <==
x a
2   1.42571428571
3   1.52
4   1.56714285714
5   1.59542857143
6   1.61428571429
7   1.62775510204
8   1.62
9   1.61396825397

==> factor_m7_min.csv <==
x a 
2 1.28571428571
3 1.38095238095
4 1.46428571429
5 1.51428571429
6 1.54761904762
7 1.57142857143
8 1.58928571429
